Differentially Private Federated Learning without Noise Addition: When is it Possible?

Federated Learning (FL) with Secure Aggregation (SA) has gained significant attention as a privacy preserving framework for training machine learning models while preventing the server from learning information about users' data from their individual encrypted model updates. Recent research has extended privacy guarantees of FL with SA by bounding the information leakage through the aggregate model over multiple training rounds thanks to leveraging the "noise" from other users' updates. However, the privacy metric used in that work (mutual information) measures the on-average privacy leakage, without providing any privacy guarantees for worse-case scenarios. To address this, in this work we study the conditions under which FL with SA can provide worst-case differential privacy guarantees. Specifically, we formally identify the necessary condition that SA can provide DP without addition noise. We then prove that when the randomness inside the aggregated model update is Gaussian with non-singular covariance matrix, SA can provide differential privacy guarantees with the level of privacy $\epsilon$ bounded by the reciprocal of the minimum eigenvalue of the covariance matrix. However, we further demonstrate that in practice, these conditions are almost unlikely to hold and hence additional noise added in model updates is still required in order for SA in FL to achieve DP. Lastly, we discuss the potential solution of leveraging inherent randomness inside aggregated model update to reduce the amount of addition noise required for DP guarantee.

==> metadata.json <==
{
	"title": "The Name of the Title Is Hope: This is the Longer Version of the Given Title",
	"keywords": ["datasets", "neural networks", "gaze detection", "text tagging"],
	"abstract": "A clear and well-documented LaTeX document is presented as an article formatted for publication by ACM in a conference proceedings or journal publication. Based on the \"acmart\" document class, this article presents and explains many of the common variations, as well as many of the formatting elements an author may use in the preparation of the documentation of their work.",
	"authors": [
		{
			"first_name": "Ben",
			"last_name": "Trovato",
			"institution": "Institute for Clarity in Documentation"
		},
		{
			"first_name": "Lars",
			"last_name": "Thørväld",
			"institution": "The Thørväld Group"
		},
		{
			"first_name": "Valerie",
			"last_name": "Béranger",
			"institution": "Inria Paris-Rocquencourt"
		},
		{
			"first_name": "Aparna",
			"last_name": "Patel",
			"institution": "Rajiv Gandhi University"
		},
		{
			"first_name": "Huifen",
			"last_name": "Chan",
			"institution": "Tsinghua University"
		},
		{
			"first_name": "T. Charles",
			"last_name": "Palmer",
			"institution": "Palmer Research Laboratories"
		},
		{
			"first_name": "John Arthur",
			"last_name": "Smith",
			"institution": "The Thørväld Group"
		},
		{
			"first_name": "Julius P. L.",
			"last_name": "Kumquat",
			"institution": "The Kumquat Consortium"
		}
	],
	"attestation": "[Please add attestation sentence from camera-ready guideline here]"
}
